Learning Interpretable Shapelets for Time Series Classification through Adversarial Regularization

Times series classification can be successfully tackled by jointly learning a shapelet-based representation of the series in the dataset and classifying the series according to this representation. However, although the learned shapelets are discriminative, they are not always similar to pieces of a real series in the dataset. This makes it difficult to interpret the decision, i.e. difficult to analyze if there are particular behaviors in a series that triggered the decision. In this paper, we make use of a simple convolutional network to tackle the time series classification task and we introduce an adversarial regularization to constrain the model to learn more interpretable shapelets. Our classification results on all the usual time series benchmarks are comparable with the results obtained by similar state-of-the-art algorithms but our adversarially regularized method learns shapelets that are, by design, interpretable.

==> scatter_and_portion/cikm_result_compare.csv <==
DatasetName,nb_train,nb_test,len,class,CNN,ST,LS,FS,our_method
Adiac,390,391,176,37,0.767263412476,0.782608696,0.52173913,0.59335,0.39897698164
ArrowHead,36,175,251,3,0.794285714626,0.737142857,0.845714286,0.594286,0.8171428442
Beef,30,30,470,5,0.833333313465,0.9,0.866666667,0.566667,0.766666650772
BeetleFly,20,20,512,2,0.800000011921,0.9,0.8,0.7,0.699999988079
BirdChicken,20,20,512,2,0.949999988079,0.8,0.8,0.75,0.899999976158
Car,60,60,577,4,0.866666674614,0.916666667,0.766666667,0.75,0.75
CBF,30,900,128,3,0.990000009537,0.974444444,0.991111111,0.94,0.986666679382
ChlorineConcentration,467,3840,166,3,0.833593726158,0.699739583,0.592447917,0.546354,0.659635424614
CinCECGTorso,40,1380,1639,4,0.714492738247,0.954347826,0.869565217,0.85942,0.734057962894
Coffee,28,28,286,2,1,0.964285714,1,0.928571,1
Computers,250,250,720,2,0.611999988556,0.736,0.584,0.5,0.579999983311
CricketX,390,390,300,12,0.73846155405,0.771794872,0.741025641,0.484615,0.751282036304
CricketY,390,390,300,12,0.741025626659,0.779487179,0.717948718,0.530769,0.720512807369
CricketZ,390,390,300,12,0.78205126524,0.787179487,0.741025641,0.464103,0.756410241127
DiatomSizeReduction,16,306,345,4,0.977124154568,0.924836601,0.980392157,0.866013,0.980392158031
DistalPhalanxOutlineAgeGroup,400,139,80,3,0.705035984516,0.769784173,0.71942446,0.654676,0.72661870718
DistalPhalanxOutlineCorrect,600,276,80,2,0.782608687878,0.775362319,0.778985507,0.75,0.746376812458
DistalPhalanxTW,400,139,80,6,0.690647482872,0.661870504,0.625899281,0.625899,0.669064760208
Earthquakes,322,139,512,2,0.7338129282,0.741007194,0.741007194,0.705036,0.676258981228
ECG200,100,100,96,2,0.889999985695,0.83,0.88,0.81,0.920000016689
ECG5000,500,4500,140,5,0.935111105442,0.943777778,0.932222222,0.922667,0.928666651249
ECGFiveDays,23,861,136,2,1,0.983739837,1,0.997677,0.997677147388
ElectricDevices,8926,7711,96,7,0.62585914135,0.746984827,0.587472442,0.579043,0.534561038017
FaceAll,560,1690,131,14,0.800000011921,0.778698225,0.74852071,0.626036,0.756804704666
FaceFour,24,88,350,4,0.784090936184,0.852272727,0.965909091,0.909091,0.82954543829
FacesUCR,200,2050,131,14,0.911707341671,0.905853659,0.93902439,0.705854,0.856585383415
FiftyWords,450,455,270,50,0.701098918915,0.705494505,0.72967033,0.481319,0.707692325115
Fish,175,175,463,7,0.925714313984,0.988571429,0.96,0.782857,0.8171428442
FordA,3601,1320,500,2,0.927272737026,0.971212121,0.956818182,0.787121,0.880303025246
FordB,3636,810,500,2,0.770370364189,0.807407407,0.917283951,0.728395,0.776543200016
GunPoint,50,150,150,2,0.973333358765,1,1,0.946667,0.973333358765
Ham,109,105,431,2,0.704761922359,0.685714286,0.666666667,0.647619,0.704761922359
HandOutlines,1000,370,2709,2,0.899999976158,0.932432432,0.481081081,0.810811,0.89729732275
Haptics,155,308,1092,5,0.467532455921,0.522727273,0.467532468,0.392857,0.409090906382
Herring,64,64,512,2,0.625,0.671875,0.625,0.53125,0.5625
InlineSkate,100,550,1882,7,0.392727285624,0.372727273,0.438181818,0.189091,0.376363635063
InsectWingbeatSound,220,1980,256,11,0.624242424965,0.626767677,0.606060606,0.489394,0.605050504208
ItalyPowerDemand,67,1029,24,2,0.946550071239,0.947521866,0.960155491,0.917396,0.951409161091
LargeKitchenAppliances,375,375,720,3,0.781333327293,0.858666667,0.701333333,0.56,0.624000012875
Lightning2,60,61,637,2,0.688524603844,0.737704918,0.819672131,0.704918,0.803278684616
Lightning7,70,73,319,7,0.780821919441,0.726027397,0.794520548,0.643836,0.835616409779
Mallat,55,2345,1024,8,0.927078902721,0.964179104,0.95010661,0.976119,0.956076741219
Meat,60,60,448,3,0.933333337307,0.85,0.733333333,0.833333,0.866666674614
MedicalImages,381,760,99,10,0.707894742489,0.669736842,0.664473684,0.623684,0.689473688602
MiddlePhalanxOutlineAgeGroup,400,154,80,3,0.512987017632,0.642857143,0.571428571,0.545455,0.603896081448
MiddlePhalanxOutlineCorrect,600,291,80,2,0.83848798275,0.793814433,0.780068729,0.728522,0.77319586277
MiddlePhalanxTW,399,154,80,6,0.538961052895,0.519480519,0.506493506,0.532468,0.512987017632
MoteStrain,20,1252,84,2,0.87460064888,0.896964856,0.883386581,0.777157,0.839456856251
NonInvasiveFatalECGThorax1,1800,1965,750,42,0.943511426449,0.949618321,0.259033079,0.710433,0.813740432262
NonInvasiveFatalECGThorax2,1800,1965,750,42,0.94503813982,0.951145038,0.770483461,0.75369,0.8656488657
OliveOil,30,30,570,4,0.833333313465,0.9,0.166666667,0.733333,0.766666650772
OSULeaf,200,242,427,6,0.661157011986,0.966942149,0.776859504,0.677686,0.632231414318
PhalangesOutlinesCorrect,1800,858,80,2,0.843822836876,0.763403263,0.764568765,0.74359,0.775058269501
Phoneme,214,1896,1024,39,0.12921941280365,0.320675105,0.21835443,0.173523,0.177215193248945
Plane,105,105,144,7,1,1,1,1,0.952380955219
ProximalPhalanxOutlineAgeGroup,400,205,80,3,0.809756100178,0.843902439,0.834146341,0.780488,0.795121967793
ProximalPhalanxOutlineCorrect,600,291,80,2,0.89347076416,0.883161512,0.848797251,0.804124,0.807560145855
ProximalPhalanxTW,400,205,80,6,0.795121967793,0.804878049,0.775609756,0.702439,0.72682929039
RefrigerationDevices,375,375,720,3,0.402666658163,0.581333333,0.514666667,0.333333,0.506666660309
ScreenType,375,375,720,3,0.384000003338,0.52,0.429333333,0.413333,0.368000000715
ShapeletSim,20,180,500,2,0.550000011921,0.955555556,0.95,1,0.600000023842
ShapesAll,600,600,512,60,0.821666657925,0.841666667,0.768333333,0.58,0.793333351612
SmallKitchenAppliances,375,375,720,3,0.703999996185,0.792,0.664,0.333333,0.517333328724
SonyAIBORobotSurface1,20,601,70,2,0.768718779087,0.84359401,0.81031614,0.685524,0.738768696785
SonyAIBORobotSurface2,27,953,65,2,0.846799552441,0.93389297,0.875131165,0.790136,0.799580276012
StarLightCurves,1000,8236,1024,3,0.972073793411,0.978508985,0.946576008,0.9178,0.965517222881
Strawberry,613,370,235,2,0.983783781528,0.962162162,0.910810811,0.902703,0.92702704668
SwedishLeaf,500,625,128,15,0.937600016594,0.928,0.9072,0.768,0.852800011635
Symbols,25,995,398,6,0.900502502918,0.88241206,0.931658291,0.933668,0.842211067677
SyntheticControl,300,300,60,6,0.996666669846,0.983333333,0.996666667,0.91,0.973333358765
ToeSegmentation1,40,228,277,2,0.916666686535,0.964912281,0.934210526,0.95614,0.881578922272
ToeSegmentation2,36,130,343,2,0.930769205093,0.907692308,0.915384615,0.692308,0.846153855324
Trace,100,100,275,4,1,1,1,1,0.990000009537
TwoLeadECG,23,1139,82,2,0.906057953835,0.997366111,0.996488147,0.924495,0.938542604446
TwoPatterns,1000,4000,128,4,0.995750010014,0.955,0.99325,0.90825,0.990999996662
UWaveGestureLibraryAll,896,3582,945,8,0.951982140541,0.942211055,0.953378001,0.788666,0.953098833561
UWaveGestureLibraryX,896,3582,315,8,0.796482384205,0.802903406,0.791178113,0.694584,0.778615295887
UWaveGestureLibraryY,896,3582,315,8,0.730039060116,0.730318258,0.702959241,0.595757,0.69430488348
UWaveGestureLibraryZ,896,3582,315,8,0.738972663879,0.748464545,0.746789503,0.638191,0.695979893208
Wafer,1000,6164,152,2,0.997242033482,1,0.996106424,0.996755,0.993510723114
Wine,57,54,234,2,0.925925910473,0.796296296,0.5,0.759259,0.703703701496
WordSynonyms,267,638,270,25,0.659874618053,0.570532915,0.606583072,0.431034,0.608150482178
Worms,181,77,900,5,0.610389590263,0.74025974,0.61038961,0.649351,0.532467544079
WormsTwoClass,181,77,900,2,0.636363625526,0.831168831,0.727272727,0.727273,0.701298713684
Yoga,300,3000,426,2,0.845666646957,0.817666667,0.834333333,0.695,0.813333332539

